A Transcontinental Analysis of Account Remediation Protocols of Popular Websites

Websites are used regularly in our day-today lives, yet research has shown that it is challenging for many users to use them securely, e.g., most prominently due to weak passwords through which they access their accounts. At the same time, many services employ low-security measures, making their users even more prone to account compromises with little to no means of remediating compromised accounts. Additionally, remediating compromised accounts requires users to complete a series of steps, ideally all provided and explained by the service. However, for U.S.-based websites, prior research has shown that the advice provided by many services is often incomplete. To further understand the underlying issue and its implications, this paper reports on a study that analyzes the account remediation procedure covering the 50 most popular websites in 30 countries, 6 each in Africa, the Americas, Asia, Europe, and Oceania. We conducted the first transcontinental analysis on the account remediation protocols of popular websites. The analysis is based on 5 steps websites need to provide advice for: compromise discovery, account recovery, access limitation, service restoration, and prevention. We find that the lack of advice prior work identified for websites from the U.S. also holds across continents, with the presence ranging from 37% to 77% on average. Additionally, we identified considerable differences when comparing countries and continents, with countries in Africa and Oceania significantly more affected by the lack of advice. To address this, we suggest providing publicly available and easy-to-follow remediation advice for users and guidance for website providers so they can provide all the necessary information.

==> acsacreviews.txt <==
ACSAC22 Paper #109 Reviews and Comments
===========================================================================
Paper #109 A Transcontinental Analysis of Account Remediation Protocols of
Popular Websites


Review #109A
===========================================================================

Overall merit
-------------
2. Weak reject

Reviewer expertise
------------------
3. Knowledgeable

Paper summary
-------------
The paper explores the adoption of "account remediation protocols" in top sites across different countries. Once an account is compromised, e.g., because its password is leaked, sites are expected to run sufficient countermeasures to restore its security. Compared to prior work in the area, which largely focused on the US, the aim of this work is on observing transcontinental differences.

Comments for author
-------------------
Although the topic of this research is relevant, I honestly find the contribution to be on the weak side for several reasons. 

First, the study largely leverages an existing codebook developed in prior work on account remediation protocols in US-based websites. Of course, it makes sense to build on top of existing research, however it seems a large share of the research challenges has already been dealt with by existing work. This research thus feels incremental and also partially unmotivated. If results are already negative for the US, do we genuinely think they might be better for countries which are faring worse than the US according to existing cybersecurity indexes? I think this research should be better motivated.

Moreover, the size of the study is rather small. The authors selected just six countries per continent, picking the three best and the three worst countries according to an existing cybersecurity index. I'm afraid these numbers are not enough to draw any statistically meaningful conclusions on the differences between the two sets. Although the authors sample 50 sites per country (1.500 sites), the final dataset only includes 158 sites after removing overlaps, which again is a very small scale study. 

Most importantly, the dataset construction is somewhat unclear and questionable. The authors use Tranco to sample 50 sites per country, however it is unclear how this is done concretely. I was expecting the TLD information to be used somewhere, however the tables in the appendix show a different picture. The analyzed sites are mostly unquestionably popular western sites like Amazon, Google, Youtube, Facebook, etc. 

It seems the amount of such sites is too large for a transcontinental study and I wonder how many of them were already included in prior studies on US-based sites. It doesn't seem the authors are considering localized variants of the sites, since the site information reported in the paper includes the TLD.



Review #109B
===========================================================================

Overall merit
-------------
2. Weak reject

Reviewer expertise
------------------
2. Some familiarity

Paper summary
-------------
The authors present a study of the account remediation procedure of the 50 most popular websites in 30 countries. For each continent (Africa, Americas, Asia, Europe, Oceania), the authors select 6 countries: the top and worst performers in the Global Cybersecurity Index (GCI) 2020. The 50 most popular websites come from the Tranco list and due to overlaps the final list comprises of 158 websites. The authors use the codebook of a previous work by Neil et al. from which they removed 3 codes and added another 3. The authors find that remediation advice is often lacking on websties across continents and that users in developing countries in Africa and Oceania are significantly more affected by the absence of crucial remediation advice.

Comments for author
-------------------
Evaluating the technical advice that websites provide to their users is a worthy goal. The main issues with the paper is that it feels quite incremental with respect to prior work and that the results are not particularly surprising. Furthermore, some analysis does not seem to match the data. In particular, the authors claim that developing countries in Oceania are significantly more affected by lack of advice, but my interpretation from Table 2 is actually the opposite: the worst ranked countries in Oceania perform best in 14 out of 30 codes compared to 12 codes for the best-ranked countries in Asia and 8 for the best-ranked countries in Europe. - DOUBLE CHECK - Philipp

One major issue of the paper is the low novelty. The topic has been addressed before and even the codebook used is largely the same as in prior work. The main difference is that the authors perform a comparison between different countries. But, unfortunately, most geographical differences found are not significant (e.g., small differences between best/worst countries in Figures 2-5) and as mentioned some conclusions do not seem to match the data (i.e., Oceania worst ranked being best in many categories as in Figure 4). The authors should also detail whether the common issues identified already appeared in previous works or some are newly found by them.

Topic-wise I also think ACSAC may not be the best fit for this paper with usability conferences like SOUPS and CHI being a better fit.

The fact that only 158 websites (instead of 300) are evaluated already indicates that many websites target many countries and continents. This makes it harder to find differences between countries and continents. I think the authors should show the country and/or continent overlap in websites. Also, please explain how you handled localized websites (e.g., google.ca, google.br)

The fact that the worst-ranked countries in Oceania perform best needs discussion. Could this be due to the website selection? For example, I could think that popular websites in the Marshall Islands may overlap the US?

I also wonder if some of the selected countries are representative in the sense that they are very small (e.g., Maldives, Andorra, San Marino).

I worry if you are partly capturing differences between highly popular and less popular websites rather than between countries in the sense that popular websites that are specific to small countries may have a low ranking in Tranco overall.

The authors mention that they "suggest to provide publicly available and easy-to-follow remediation advice" which would be useful and strenghten the paper, but unfortunately it does not seem such advise has been released. Also, would this advice be targeted to users or to website admins? - Sanchari IMPLICATION

Could the fact that Instruction for Account Deletion is one of the most popular codes be related to privacy regulations rather than account compromise remediation?

The customer support reads a bit speculative in the sense that you do not seem to have tested how fast form-based support reacts.

In Section 7 there is some text related to website selection that I feel should be moved to 3.1. - Sanchari METHOD - addressed.

I was confused in Password Rotation when you mention that the new password "must not be related to the old one". Do you mean reused instead? Understanding if two passwors are related (e.g., are similar) would require access to plain text passwords which would be a bad idea. - Sanchari

Typos: "Zangerle and Specht on service restoration analyzed", "how to redo unwanted changes" (undo?) - - Sanchari



Review #109C
===========================================================================

Overall merit
-------------
1. Reject

Reviewer expertise
------------------
3. Knowledgeable

Paper summary
-------------
In this paper, the authors set out to quantify the account remediation steps and guides available to users of different parts of the world. Specifically, the authors identify 6 countries within each of 5 continents and the websites that are popular among the users of these countries. For each continent, 3 countries are selected because they are in the top of the Global Cybersecurity Index and three are chosen because they are at the bottom. Using the Tranco website list as their source of data, they analyze 158 sites according to their remediation guides and compare the presence/absence of different steps of account remediation (e.g. advice regarding compromise discovery) across continents and across countries. In general, the authors find that the worst-ranking countries in each continent have a lower prevalence of complete remediation advice, compared to the best-ranking ones.

Comments for author
-------------------
The authors of this paper have set a goal for themselves which is quite difficult, even if it initially sounds relatively straightforward to do. Quantifying the security advice that a website gives is difficult in and of itself. On top of that, the authors also have to deal with the difficulty of identifying popular sites across different countries and continents so that they can then arrive at some meaningful conclusions about differences across these places.

Unfortunately, the paper fails to do this properly. For starters, the authors conflate the popularity of a site in a country with that site hosted in a given country and/or designed/implemented by developers in that country. The question that we would like to be able to answer is the following: is the average site meant to be used by users in Haiti better/worse (in terms of account remediation) than the average site in Canada (using a worst country and a best country according to Table 1)? Yet the question that the authors are answering is: is a site that is popular for Haitian users better/worse (in terms of account remediation advice) compare to a site that is popular for Canadian users? It turns out that the sites that are the most popular for people living in Canada tend to be the most popular for people living in Haiti. So, what the authors end up doing, is making conclusions based on very few data points of the sites that are in the top 50 of one country (in terms of popularity) but not in the top 50 of another country.

There are many instances of sites in Tables 3 and 4 that demonstrate that the authors are not measuring what they set out to measure. Entry 119 is cdc.gov which apparently is popular only for users in the worst countries of the Oceania continent. Similarly, usps.com (entry 153) and usgs.gov (entry 152) are also accessed just by these same countries. Clearly, the primary audience of these sites are not people living in Marshall Islands, Solomon Islands, and Vanuatu. As such, measuring whether cdc.gov has good account-remediation guidance does not say anything about the practices of web applications developed in these countries for their users. To me, these entries show the poor quality of the underlying datasets that cannot be relied upon for these types of analyses. - Philipp

The way to answer the question that the authors are trying to answer is to decide on what is an appropriate distance metric for inclusion/exclusion of a site in a country-specific list. For instance, a site that is meant to be used by Haitian users should be in the top 100 of Haitian traffic but not in the top 100K of the rest of the world. Obviously, these numbers must be calibrated but this would be the only way to meaningfully answer the question that the authors set out to answer.

Separate from this issue, there are very few details as to how the authors assessed the various steps of account remediation making it very difficult to reproduce this study. For instance, the authors talk about explicit notifications where users are sent notifications when they login in an anomalous way, and notifications regarding informing users about irregular charges. It is not at all clear to me how the authors answered these questions. Was this just based on articles and FAQs that the authors discovered on these sites, or did they actually try to perform these "attacks" against themselves (such as logging in from a different geographical location) and observed whether they would get a warning email as a result of their own actions?

Overall, I appreciate that it is exceedingly difficult to answer these questions correctly and the authors tried to do something reasonable. Unfortunately, there are too many issues with the data that the authors are using and the lack of details regarding how remediation advice was assessed.

==> review.txt <==
---------------------- REVIEW 1 ---------------------
SUBMISSION: 5078
TITLE: A Transcontinental Analysis of Account Remediation Protocols of Popular Websites
AUTHORS: Philipp Markert, Andrick Adhikari and Sanchari Das

----------- Paper summary -----------
This paper analyzes the account remediation protocols of 158 websites that are popular in 30 countries around the world. There are 5 pieces to the account remediation process that it examines, drawn from prior work:
- compromise discovery
- account recovery
- access limitation
- service restoration
- prevention


The findings in line with prior US-centric work, but show that countries that are lower in the Global Cybersecurity Index (GCI) also generally include less advice / support for account remediation.
----------- Detailed comments for authors -----------
I thank the authors for conducting research on this important topic. 

My score is 'borderline' because I think this paper has potential to be both interesting and accessible--and already has super interesting data--but needs substantial work in both the set-up and in the discussion and recommendations in order to be publishable. I could be convinced that this work could be done as part of revisions, or that some of it is in the "nice to have" category rather than "necessary for publication."


Here are the major changes I would think would make this paper more suitable for publication:
- more background on the account remediation process and advice, as in prior work (e.g., [46]). : PHILIPP
- more information on the dataset (see my per-section comments for more details)- ANDRICK
        - It's very difficult to know what to get out of tables II and III at a glance.
        - I have never heard of the GCI. What limitations does it impose on the research? How do I interpret the results given that the "worst" and "best" are ranked by GCI? (Please note, I am not arguing that the GCI shouldn't have been used, just need to be walked through how to think about it, as a reader).
- The term "developing country" is falling out of favor with communities that do research in economically disadvantaged countries (e.g., ICTD) because it can be patronizing (despite being standard in other places!). I suggest skimming some papers in that area (ICTD and COMPASS are a good place to start, I believe) and finding a replacement term that suits this work-- for example, "global south" and "global north." -- SANCHARI
- I am concerned about some of the implied security recommendations or assumptions in this paper and, in general, I think that sections V and VI should be reworked to reflect current technical security best practices (which could, in some cases, simply mean adding citations).: PHILIPP
        - For example, V.C says: "some websites only depend on sending a code to the email to verify the authentication and do not provide any alternatives, e.g., by asking security questions, making the user confirm on a linked device, sending an SMS message, or other verification procedures." Some of the authentication methods here -- particularly security questions, but also SMS 2FA -- are known to be insecure and should not be recommended without nuance.
        - Along these lines, sections I and VI recommend that websites should ``check if a new set password is related to the one being replaced.'' It is generally considered bad security practices to store and transmit users' passwords, rather than storing passwords hashes. It is possible that a website could compute password permutations client-side and then transmit and store *those* in order to check whether a new password is related to an old one. Or, am I mistaken and there is another way by which a website could track password permutations without storing or transmitting the actual password? Though I would assume that an international banking organization has the resources to properly implement this (asm mentioned in section VI), I would be wary of recommending "check for related passwords" generally.

- Many of the recommendations in section VI seemed rather general and not as tied to the results to me. : PHILIPP
        - For example, In VI.A, the paper recommends "mandatory customer service requirements" for websites. This may be a wording issue -- perhaps softening it to something like, "we recommend that websites prioritize the availability of human customer service agents to help with account remediation" OR "we encourage national and international policy-makers to mandate customer service for all websites that maintain user accounts." The difference for me is that writing "mandatory customer service requirements" makes me think: wow, there are probably a lot of websites out there that are run by a single person, how are they going to comply? And also: who makes it mandatory and how is it enforced? (This is more of a nit, but I mention it because it is an example of something that at first jumped out to me as a very general / non-specific recommendation.)

----------
Here are very detailed notes I took as I read the paper: ANDRICK

**Section I - introduction**

Clearly there has been a lot of work put into the narrative and writing in this introduction -- well done! One concern I have is that the first few paragraphs seem, in some places, to imply that account compromise occurs primarily because of poor *user* security practices -- e.g., the following sentence:, from the second paragraph "Thus, lacking information about account remediation is one of the most critical factors that enable compromise."  I am not an expert on whether *user* security practices more often lead to account compromise than poor *administrator* / *company* security practices, but at the very least, I think that the writing here should be tweaked to add that a user's security practices can be made irrelevant if the company does not protect their data and systems properly.

Another concern I have is the clarity of the narrative and definition of the research questions / goals. To that end, I have two suggestions:
- I think readers would benefit from an early and clear description of what *advice* this paper is studying. Two paragraphs in, I think I understand that it is advice about what to do after an account compromise (or maybe how to avoid account compromise?) given by websites to their own users, but I have worked to find that definition.
- I think this introduction would also benefit from explicit research questions (I recommend after paragraph 2, probably?) in order to help readers transition from background information / what the problem is (paragraphs 1 and 2) to the methodology (p3) and findings p4 etc).

Great summary of results.


** Section 3 - Method**

I really really appreciate this paper's focus on examining account remediation *globally*!

- I would have benefited from some guidance on why the GCI is appropriate for this task. What does the things it measures have to do with user account remediation? Is it commonly used for this purpose in prior work? What are its limitations? What limitations does it bring to this work? Everything has limitations, I am not saying the use of this index was inappropriate, but given the information here, I don't have enough context to understand how I should interpret the results given this website selection process in particular. (This is a nitpicky set of questions and I do NOT think this is a fatal flaw as-is; I am asking these questions to try to help this section of the paper become a bit stronger and contextualize the results).

- "We eliminated Antarctica from the analysis, given its low population and the assumptiom" --> this sentence is unfinished. (I think "and the assumption" could just be removed, or remove the sentence entirely; removing Antarctica is a very reasonable thing to do IMO :) )


- I got a bit lost in the last paragraph of III.A (the description of how the dataset of websites went from 50 websites per country to ultimately 158 websites. Perhaps a figure would help?

- I'm not really sure where to put this comment, but I'll keep it here since this is where I'm in the paper -- I would benefit from a definition of each phase in the account remediation process, as defined by prior work (or as relevant to this work), as well as the advice found in prior work [46], since I'm not an expert in the account remediation literature. I got caught up a bit in III.B and I think that having read through brief definitions of each stage would help a lot.

- Some more information about the websites themselves would be really interesting (and, as I get further in to the paper, seems necessary). Some questions I have (of varying importance to address)
  - who is maintaining / serving the top websites for each country -- and this might vary a lot depending on the country, e.g., how big its population is, whether the government is highly involved in internet censorship.
  - did the authors verify that, for example, amazon.com and amazon.uk have the same account remediation process and advice? For countries that are under US sanctions, companies based in the US will likely not provide SMS 2FA (though I am not sure If this applies to any of the countries in the list).



** Section 4 - Results **

Nitpick: the description of the coding process should be in the methodology section.

I had trouble parsing these sentences: "Most advice is present not the most popular website for the highest-ranked countries..." .... what does most advice refer to? In the next sentence, what does "the least advice" refer to? these websites have the least amount of advice? These websites have advice that is not good? I am confused.


Super interesting that all websites in the dataset notify users about a new login! I would not have expected that.


Is there data on how many websites include *at least one* of the pieces of advice in a given category? For example, for the Account Recovery category, there are three pieces of advice: customer service process, password reset, and password rotation. This paper seems to have the data to answer: how many websites included NONE of these? What was the average number of remediations offered in a given category? I think it is important to know, for example,  how many websites offered *nothing* in a certain category, and this is something that isn't currently presented. This is *not* a requirement for revision from me, I'm mostly noting it as a interested reader, but if it is reasonable to produce this data, I hope the authors will consider including this in a revision.

I appreciate the explanation of the outlier in phase 4 -- that definitely stood out when I looked at figure 5!

Another results-y question from an interested reader -- is there any correlation between the actual score given by the GCI and the advice available? (Rather than just rankings)

** Section 5 -- Discussion **

"the lack of advice on websites popular in developing countries is more incisive than in industrialized nations." --> Is "incisive" the right word here??

I am concerned that the discussion contains some unfounded assumptions, e.g., "For example, reaching out to U.S.-based websites and informing them about their shortcomings can be cumbersome but will likely be successful. For smaller websites that are not taken into account by the western world but are still popular in other parts of the world, this may become very hard to address."  What data is behind this assumption that it will be harder to get a website owner / maintainer to fix a bug or add features from, say, Vanuatu than from the US? If there is no data behind this assumption, it is an unfounded and harmful assumption that may build upon stereotypes. If, however, this assumption *is* based in reality, please do cite and explain the data.

If only 13% of websites adhered to the password standards that the US NIST put out five years earlier, I am confused about the assumption in the next sentence (V.A. paragraph 2) that such standards agencies are useful in communicating changes.


----------- Recommended decision -----------
SCORE: 3 (borderline/neutral)
----- TEXT:
See my detailed comments to authors. (This is copied from there)

My score is 'borderline' because I think this paper has potential to be both interesting and accessible--and already has super interesting data--but needs substantial work in both the set-up and in the discussion and recommendations in order to be publishable. I could be convinced that this work could be done as part of revisions, or that some of it is in the "nice to have" category rather than "necessary for publication."

Here are the major changes I would think would make this paper more suitable for publication:
- more background on the account remediation process and advice, as in prior work (e.g., [46]). 
- more information on the dataset (see my per-section comments for more details)
- The term "developing country" is falling out of favor with communities that do research in economically disadvantaged countries (e.g., ICTD) because it can be patronizing (despite being standard in other places!). I suggest skimming some papers in that area (ICTD and COMPASS are a good place to start, I believe) and finding a replacement term that suits this work-- for example, "global south" and "global north."
- I am concerned about some of the implied security recommendations or assumptions in this paper and, in general, I think that sections V and VI should be reworked to reflect current technical security best practices (which could, in some cases, simply mean adding citations).
- Many of the recommendations in section VI seemed rather general and not as tied to the results to me.
----------- Writing quality -----------
SCORE: 3 (Adequate)



----------------------- REVIEW 2 ---------------------
SUBMISSION: 5078
TITLE: A Transcontinental Analysis of Account Remediation Protocols of Popular Websites
AUTHORS: Philipp Markert, Andrick Adhikari and Sanchari Das

----------- Paper summary -----------
This paper does an international analysis of website protections for users. It compares website policies by selecting the top three countries with high cybersecurity capacity and the lowest three countries of each region analyzed. The areas examined were best practices for protecting users of major website platforms. Some of the steps recommended (e.g., how to remove third party access) that would be easy to instruct users, but are almost absent from all platforms.
----------- Detailed comments for authors -----------
I think the paper was well researched and has interesting findings. Many of the security suggestions would be "low hanging fruit" and tremendously improve security and protection for users. I was surprised by how little difference in some security measures between countries. However, this isn't entirely surprising as the top websites are often from multinational companies. This research presents some very interesting points for policy discussions on how companies could fairly easily reduce risks to users (e.g., reducing third party access) but they don't because of the potential financial loss to themselves.

Great work!
----------- Recommended decision -----------
SCORE: 5 (accept)
----- TEXT:
I think this would be a strong contributor to a panel on policy.
----------- Writing quality -----------
SCORE: 5 (Outstanding)



----------------------- REVIEW 3 ---------------------
SUBMISSION: 5078
TITLE: A Transcontinental Analysis of Account Remediation Protocols of Popular Websites
AUTHORS: Philipp Markert, Andrick Adhikari and Sanchari Das

----------- Paper summary -----------
The paper presents the results of a transcontinental analysis of the remediation protocols for the top 50 websites across 30 countries. The analysis points to discrepancies in information offered in different geographical regions in compromise discovery, account recovery, access
limitation, service restoration, and prevention.
----------- Detailed comments for authors -----------
The paper is generally well-written and easy-to-read. For convenience, the points for improvement are organized by sections in the paper:

- Introduction: This section adequately presents an overview of the underlying problem. The contribution statements could be more condensed to highlight the different types of contributions (empirical, theoretical etc.). Alternatively, that level of description for the contribution could be shifted towards the end of the paper. : SANCHARI

- Implications and recommendations: A perspective that is important but lacking is the usability of the tools that could potentially serve as a roadblock just because of their design. What about remediation protocols need to be more granular and when? Who needs what information under which contexts? These insights are important especially considering the transnational scope of the work.
----------- Recommended decision -----------
SCORE: 3 (borderline/neutral)
----- TEXT:
- Submission is relevant to the USEC community
- Scope includes global perspectives
- Methodology is sound
- Organization and discussion could be extended
----------- Writing quality -----------
SCORE: 4 (Well-written)
